ECDSA.Fail: Open Autoresearch for Optimizing Elliptic-Curve Point Addition in Shor's Algorithm

We propose Open Autoresearch, a paradigm in which humans and AI agents publish evaluator-verified improvements to a public leaderboard. We instantiate it in ECDSA.Fail, optimizing reversible secp256k1 point-addition circuits, a bottleneck in Shor's algorithm for elliptic-curve cryptography. The benchmark minimizes the spacetime-inspired score $S=Q\times T$, where $Q$ is peak logical qubit width and $T$ is average executed Toffoli count. Participants reduced $S$ by 86.1%. At the data cutoff (26 July 2026), the best-scoring circuit uses 1,151 qubits and 1,299,453 average executed Toffoli gates, giving $Q\times T\approx1.496$ billion. This is more than 50% below Google's published point-addition score thresholds (arXiv:2603.28846), under different accounting conventions. Because the benchmark supplies one addend classically, we construct a coherent windowed-addition-compatible variant implementing the single-call interface required by windowed Shor. It uses 1,162 qubits and 1,684,161 average executed Toffoli gates. On 100,000 random inputs, its empirical success probability is $\hat{p}=0.99809$, giving $Q\times T/\hat{p}\approx1.961$ billion under an independently rerunnable per-call sensitivity model, not a full-Shor success estimate. Its qubit and Toffoli counts lie below Google's published thresholds and Schrottenloher's reported operating points (arXiv:2606.02235), although differing interfaces, accounting conventions, and validation scope preclude formal dominance. After the cutoff, the score was further reduced to 1.259 billion, while a separate low-width circuit reached 813 qubits. The public record shows AI agents complementing human judgment, providing evidence for open autoresearch on efficiently evaluable, machine-checkable objectives.

==> figs/circuit_profile_phases/add3x.csv <==
local_index,index,active_qubit_count_per_index,avg_toffoli_gates_per_run_in_bin,log10_toffoli,phase_name
0,4605478,512,0.000000,0,tlm_coord_add3x
1,4605910,512,0.000000,0,tlm_coord_add3x
2,4606342,512,0.000000,0,tlm_coord_add3x
3,4606774,512,0.000000,0,tlm_coord_add3x
4,4607206,512,0.000000,0,tlm_coord_add3x
5,4607638,512,0.000000,0,tlm_coord_add3x
6,4608070,512,0.000000,0,tlm_coord_add3x
7,4608502,512,0.000000,0,tlm_coord_add3x
8,4608934,512,0.000000,0,tlm_coord_add3x
9,4609366,512,0.000000,0,tlm_coord_add3x
10,4609798,512,0.000000,0,tlm_coord_add3x
11,4610230,512,0.000000,0,tlm_coord_add3x
12,4610662,512,0.000000,0,tlm_coord_add3x
13,4611094,512,0.000000,0,tlm_coord_add3x
14,4611525,512,0.000000,0,tlm_coord_add3x
15,4611957,512,0.000000,0,tlm_coord_add3x
16,4612389,512,0.000000,0,tlm_coord_add3x
17,4612821,512,0.000000,0,tlm_coord_add3x
18,4613253,512,0.000000,0,tlm_coord_add3x
19,4613685,512,0.000000,0,tlm_coord_add3x
20,4614117,512,0.000000,0,tlm_coord_add3x
21,4614549,512,0.000000,0,tlm_coord_add3x
22,4614981,512,0.000000,0,tlm_coord_add3x
23,4615413,512,0.000000,0,tlm_coord_add3x
24,4615845,512,0.000000,0,tlm_coord_add3x
25,4616277,512,0.000000,0,tlm_coord_add3x
26,4616709,512,0.000000,0,tlm_coord_add3x
27,4617141,512,0.000000,0,tlm_coord_add3x
28,4617572,512,0.000000,0,tlm_coord_add3x
29,4618004,512,0.000000,0,tlm_coord_add3x
30,4618436,512,0.000000,0,tlm_coord_add3x
31,4618868,512,0.000000,0,tlm_coord_add3x
32,4619300,512,0.000000,0,tlm_coord_add3x
33,4619732,512,0.000000,0,tlm_coord_add3x
34,4620164,512,0.000000,0,tlm_coord_add3x
35,4620596,512,0.000000,0,tlm_coord_add3x
36,4621028,512,0.000000,0,tlm_coord_add3x
37,4621460,512,0.000000,0,tlm_coord_add3x
38,4621892,512,0.000000,0,tlm_coord_add3x
39,4622324,512,0.000000,0,tlm_coord_add3x
40,4622756,512,0.000000,0,tlm_coord_add3x
41,4623188,512,0.000000,0,tlm_coord_add3x
42,4623619,512,0.000000,0,tlm_coord_add3x
43,4624051,512,0.000000,0,tlm_coord_add3x
44,4624483,512,0.000000,0,tlm_coord_add3x
45,4624915,512,0.000000,0,tlm_coord_add3x
46,4625347,512,0.000000,0,tlm_coord_add3x
47,4625779,512,0.000000,0,tlm_coord_add3x
48,4626211,512,0.000000,0,tlm_coord_add3x
49,4626643,512,0.000000,0,tlm_coord_add3x
50,4627075,512,0.000000,0,tlm_coord_add3x
51,4627507,512,0.000000,0,tlm_coord_add3x
52,4627939,512,0.000000,0,tlm_coord_add3x
53,4628371,512,0.000000,0,tlm_coord_add3x
54,4628803,512,0.000000,0,tlm_coord_add3x
55,4629234,512,0.000000,0,tlm_coord_add3x
56,4629666,512,0.000000,0,tlm_coord_add3x
57,4630098,512,0.000000,0,tlm_coord_add3x
58,4630530,512,0.000000,0,tlm_coord_add3x
59,4630962,512,0.000000,0,tlm_coord_add3x
60,4631394,512,0.000000,0,tlm_coord_add3x
61,4631826,512,0.000000,0,tlm_coord_add3x
62,4632258,512,0.000000,0,tlm_coord_add3x
63,4632690,512,0.000000,0,tlm_coord_add3x
64,4633122,512,0.000000,0,tlm_coord_add3x
65,4633554,512,0.000000,0,tlm_coord_add3x
66,4633986,512,0.000000,0,tlm_coord_add3x
67,4634418,512,0.000000,0,tlm_coord_add3x
68,4634850,512,0.000000,0,tlm_coord_add3x
69,4635281,512,0.000000,0,tlm_coord_add3x
70,4635713,512,0.000000,0,tlm_coord_add3x
71,4636145,512,0.000000,0,tlm_coord_add3x
72,4636577,512,0.000000,0,tlm_coord_add3x
73,4637009,512,0.000000,0,tlm_coord_add3x
74,4637441,512,0.000000,0,tlm_coord_add3x
75,4637873,512,0.000000,0,tlm_coord_add3x
76,4638305,512,0.000000,0,tlm_coord_add3x
77,4638737,512,0.000000,0,tlm_coord_add3x
78,4639169,512,0.000000,0,tlm_coord_add3x
79,4639601,512,0.000000,0,tlm_coord_add3x
80,4640033,512,0.000000,0,tlm_coord_add3x
81,4640465,512,0.000000,0,tlm_coord_add3x
82,4640897,768,0.000000,0,tlm_coord_add3x
83,4641328,770,0.000000,0,tlm_coord_add3x
84,4641760,770,88.000000,1.94939000664,tlm_coord_add3x
85,4642192,966,168.000000,2.22788670461,tlm_coord_add3x
86,4642624,982,0.000000,0,tlm_coord_add3x
87,4643056,920,0.000000,0,tlm_coord_add3x
88,4643488,858,0.000000,0,tlm_coord_add3x
89,4643920,796,0.000000,0,tlm_coord_add3x
90,4644352,770,0.000000,0,tlm_coord_add3x
91,4644784,819,52.478723,1.72818102835,tlm_coord_add3x
92,4645216,779,9.672651,1.02827230805,tlm_coord_add3x
93,4645648,768,0.000000,0,tlm_coord_add3x
94,4646080,768,0.000000,0,tlm_coord_add3x
95,4646512,512,0.000000,0,tlm_coord_add3x


==> figs/circuit_profile_phases/coord_final.csv <==
local_index,index,active_qubit_count_per_index,avg_toffoli_gates_per_run_in_bin,log10_toffoli,phase_name
0,9741870,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
1,9742053,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
2,9742236,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
3,9742419,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
4,9742601,769,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
5,9742784,769,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
6,9742967,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
7,9743150,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
8,9743333,780,56.000000,1.75587485567,tlm_coord_y_sub_final+tlm_coord_rsub_final
9,9743515,871,91.000000,1.96378782735,tlm_coord_y_sub_final+tlm_coord_rsub_final
10,9743698,963,91.000000,1.96378782735,tlm_coord_y_sub_final+tlm_coord_rsub_final
11,9743881,1018,18.000000,1.27875360095,tlm_coord_y_sub_final+tlm_coord_rsub_final
12,9744064,992,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
13,9744246,966,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
14,9744429,940,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
15,9744612,914,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
16,9744795,888,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
17,9744978,862,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
18,9745160,835,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
19,9745343,809,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
20,9745526,783,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
21,9745709,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
22,9745891,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
23,9746074,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
24,9746257,769,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
25,9746440,769,28.000000,1.4623979979,tlm_coord_y_sub_final+tlm_coord_rsub_final
26,9746623,819,24.486037,1.40630230927,tlm_coord_y_sub_final+tlm_coord_rsub_final
27,9746805,796,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
28,9746988,769,1.489029,0.396029956659,tlm_coord_y_sub_final+tlm_coord_rsub_final
29,9747171,789,7.941489,0.951409846608,tlm_coord_y_sub_final+tlm_coord_rsub_final
30,9747354,769,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
31,9747536,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
32,9747719,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
33,9747902,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
34,9748085,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
35,9748268,630,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
36,9748450,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
37,9748633,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
38,9748816,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
39,9748999,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
40,9749182,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
41,9749364,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
42,9749547,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
43,9749730,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
44,9749913,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
45,9750095,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
46,9750278,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
47,9750461,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
48,9750644,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
49,9750827,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
50,9751009,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
51,9751192,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
52,9751375,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
53,9751558,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
54,9751740,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
55,9751923,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
56,9752106,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
57,9752289,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
58,9752472,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
59,9752654,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
60,9752837,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
61,9753020,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
62,9753203,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
63,9753385,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
64,9753568,769,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
65,9753751,769,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
66,9753934,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
67,9754117,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
68,9754299,775,50.000000,1.7075701761,tlm_coord_y_sub_final+tlm_coord_rsub_final
69,9754482,866,92.000000,1.96848294855,tlm_coord_y_sub_final+tlm_coord_rsub_final
70,9754665,958,91.000000,1.96378782735,tlm_coord_y_sub_final+tlm_coord_rsub_final
71,9754848,1020,23.000000,1.38021124171,tlm_coord_y_sub_final+tlm_coord_rsub_final
72,9755031,994,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
73,9755213,967,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
74,9755396,941,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
75,9755579,915,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
76,9755762,889,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
77,9755944,863,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
78,9756127,837,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
79,9756310,811,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
80,9756493,785,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
81,9756676,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
82,9756858,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
83,9757041,770,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
84,9757224,816,45.000000,1.66275783168,tlm_coord_y_sub_final+tlm_coord_rsub_final
85,9757407,816,7.486591,0.928733272434,tlm_coord_y_sub_final+tlm_coord_rsub_final
86,9757589,786,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
87,9757772,771,8.960106,0.998263960409,tlm_coord_y_sub_final+tlm_coord_rsub_final
88,9757955,779,0.497784,0.175449186947,tlm_coord_y_sub_final+tlm_coord_rsub_final
89,9758138,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
90,9758321,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
91,9758503,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
92,9758686,768,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
93,9758869,713,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
94,9759052,531,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final
95,9759234,512,0.000000,0,tlm_coord_y_sub_final+tlm_coord_rsub_final


==> figs/circuit_profile_phases/coord_sub.csv <==
local_index,index,active_qubit_count_per_index,avg_toffoli_gates_per_run_in_bin,log10_toffoli,phase_name
0,68,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
1,206,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
2,344,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
3,481,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
4,619,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
5,757,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
6,894,769,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
7,1032,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
8,1169,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
9,1307,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
10,1445,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
11,1582,794,59.000000,1.77815125038,tlm_coord_x_sub+tlm_coord_y_sub
12,1720,863,69.000000,1.84509804001,tlm_coord_x_sub+tlm_coord_y_sub
13,1858,932,68.000000,1.83884909074,tlm_coord_x_sub+tlm_coord_y_sub
14,1995,1001,60.000000,1.78532983501,tlm_coord_x_sub+tlm_coord_y_sub
15,2133,1014,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
16,2270,994,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
17,2408,974,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
18,2546,955,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
19,2683,935,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
20,2821,915,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
21,2959,896,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
22,3096,876,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
23,3234,856,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
24,3371,837,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
25,3509,817,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
26,3647,797,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
27,3784,778,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
28,3922,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
29,4060,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
30,4197,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
31,4335,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
32,4472,769,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
33,4610,769,6.000000,0.845098040014,tlm_coord_x_sub+tlm_coord_y_sub
34,4748,816,39.000000,1.60205999133,tlm_coord_x_sub+tlm_coord_y_sub
35,4885,819,7.486924,0.928750313108,tlm_coord_x_sub+tlm_coord_y_sub
36,5023,797,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
37,5161,776,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
38,5298,774,8.081560,0.958160456583,tlm_coord_x_sub+tlm_coord_y_sub
39,5436,784,1.515293,0.400588582184,tlm_coord_x_sub+tlm_coord_y_sub
40,5573,769,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
41,5711,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
42,5849,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
43,5986,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
44,6124,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
45,6262,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
46,6399,719,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
47,6537,581,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
48,6674,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
49,6812,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
50,6950,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
51,7087,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
52,7225,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
53,7363,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
54,7500,769,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
55,7638,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
56,7775,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
57,7913,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
58,8051,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
59,8188,794,59.000000,1.77815125038,tlm_coord_x_sub+tlm_coord_y_sub
60,8326,863,69.000000,1.84509804001,tlm_coord_x_sub+tlm_coord_y_sub
61,8464,932,68.000000,1.83884909074,tlm_coord_x_sub+tlm_coord_y_sub
62,8601,1001,60.000000,1.78532983501,tlm_coord_x_sub+tlm_coord_y_sub
63,8739,1014,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
64,8876,994,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
65,9014,974,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
66,9152,955,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
67,9289,935,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
68,9427,915,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
69,9565,896,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
70,9702,876,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
71,9840,856,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
72,9977,837,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
73,10115,817,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
74,10253,797,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
75,10390,778,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
76,10528,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
77,10666,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
78,10803,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
79,10941,770,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
80,11078,769,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
81,11216,769,6.000000,0.845098040014,tlm_coord_x_sub+tlm_coord_y_sub
82,11354,816,39.000000,1.60205999133,tlm_coord_x_sub+tlm_coord_y_sub
83,11491,819,7.482713,0.928534773541,tlm_coord_x_sub+tlm_coord_y_sub
84,11629,797,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
85,11767,776,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
86,11904,774,8.150709,0.961454744652,tlm_coord_x_sub+tlm_coord_y_sub
87,12042,784,1.528258,0.402821390124,tlm_coord_x_sub+tlm_coord_y_sub
88,12179,769,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
89,12317,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
90,12455,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
91,12592,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
92,12730,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
93,12868,768,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
94,13005,719,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub
95,13143,581,0.000000,0,tlm_coord_x_sub+tlm_coord_y_sub


==> figs/circuit_profile_phases/inverse.csv <==
local_index,index,active_qubit_count_per_index,avg_toffoli_gates_per_run_in_bin,log10_toffoli,phase_name
0,21184,1026,2278.695257,3.35787679566,tlm_inverse
1,37129,1042,2275.376884,3.35724416681,tlm_inverse
2,53073,1043,2280.477283,3.3582161488,tlm_inverse
3,69018,1035,2284.895833,3.35905643595,tlm_inverse
4,84963,1039,2303.573692,3.36259059986,tlm_inverse
5,100907,1052,2288.575798,3.35975502572,tlm_inverse
6,116852,1059,2269.474291,3.35611658867,tlm_inverse
7,132796,1046,2285.408910,3.35915390387,tlm_inverse
8,148741,1084,2289.646277,3.35995803035,tlm_inverse
9,164686,1104,2260.902815,3.35447394108,tlm_inverse
10,180630,1111,2240.757646,3.35058865969,tlm_inverse
11,196575,1149,2237.498559,3.34995681915,tlm_inverse
12,212520,1060,2179.650709,3.33858610698,tlm_inverse
13,228464,1123,2229.017952,3.3483083592,tlm_inverse
14,244409,1149,2201.926529,3.343000013,tlm_inverse
15,260353,1052,2212.700355,3.34511883471,tlm_inverse
16,276298,1052,2217.811170,3.34612034355,tlm_inverse
17,292243,1053,2197.418218,3.34211031434,tlm_inverse
18,308187,1085,2225.092753,3.34754325581,tlm_inverse
19,324132,1053,2117.861480,3.32610256575,tlm_inverse
20,340077,1054,2189.190049,3.34048180144,tlm_inverse
21,356021,1055,2220.476729,3.34664176816,tlm_inverse
22,371966,1073,2128.625776,3.32830329466,tlm_inverse
23,387910,1085,2163.367575,3.33533101902,tlm_inverse
24,403855,1101,2224.369902,3.34740220994,tlm_inverse
25,419800,1055,2214.663785,3.34550385922,tlm_inverse
26,435744,1077,2216.338098,3.34583191905,tlm_inverse
27,451689,1098,2226.735040,3.34786353591,tlm_inverse
28,467634,1119,2230.759309,3.34864735496,tlm_inverse
29,483578,1113,2218.932735,3.34633981532,tlm_inverse
30,499523,1087,2210.187832,3.34462563581,tlm_inverse
31,515467,1062,2225.854056,3.34769175509,tlm_inverse
32,531412,1085,2202.290337,3.34307172976,tlm_inverse
33,547357,1095,2198.417886,3.34230775248,tlm_inverse
34,563301,1106,2194.675643,3.3415681842,tlm_inverse
35,579246,1128,2195.322473,3.34169610534,tlm_inverse
36,595190,1134,2192.041334,3.34104681725,tlm_inverse
37,611135,1139,2172.927637,3.33724508374,tlm_inverse
38,627080,1114,2193.010527,3.34123870702,tlm_inverse
39,643024,1117,2190.279920,3.34069785905,tlm_inverse
40,658969,1121,2173.625665,3.33738450928,tlm_inverse
41,674914,1092,2184.277926,3.33950667886,tlm_inverse
42,690858,1108,2191.144393,3.34086915703,tlm_inverse
43,706803,1123,2166.964207,3.33605210774,tlm_inverse
44,722747,1105,2189.083887,3.34046074998,tlm_inverse
45,738692,1129,2186.222185,3.3398929023,tlm_inverse
46,754637,1144,2169.285904,3.33651694968,tlm_inverse
47,770581,1144,2175.929078,3.33784428043,tlm_inverse
48,786526,1131,2168.710550,3.3364018007,tlm_inverse
49,802471,1114,2168.099734,3.33627952109,tlm_inverse
50,818415,1111,2164.678524,3.33559398986,tlm_inverse
51,834360,1090,2143.088320,3.33124267099,tlm_inverse
52,850304,1069,2160.619792,3.33477930814,tlm_inverse
53,866249,1072,2139.184286,3.33045117099,tlm_inverse
54,882194,1121,2133.016401,3.32919775287,tlm_inverse
55,898138,1093,2145.397052,3.33171006318,tlm_inverse
56,914083,1128,2151.059840,3.33285434312,tlm_inverse
57,930028,1100,2140.072695,3.33063141297,tlm_inverse
58,945972,1071,2137.039007,3.33001562434,tlm_inverse
59,961917,1065,2193.266401,3.34128935317,tlm_inverse
60,977861,1113,2220.453347,3.346637197,tlm_inverse
61,993806,1084,2181.565049,3.33896719625,tlm_inverse
62,1009751,1065,2141.761192,3.33097377217,tlm_inverse
63,1025695,1069,2226.931294,3.34790179373,tlm_inverse
64,1041640,1068,2188.003657,3.34024648711,tlm_inverse
65,1057585,1069,2138.519725,3.33031629476,tlm_inverse
66,1073529,1096,2149.626219,3.33256493613,tlm_inverse
67,1089474,1069,2145.630984,3.33175739358,tlm_inverse
68,1105418,1070,2153.223404,3.33329073986,tlm_inverse
69,1121363,1149,2163.372673,3.33533204197,tlm_inverse
70,1137308,1132,2126.416888,3.32785260246,tlm_inverse
71,1153252,1076,2170.267841,3.33671340001,tlm_inverse
72,1169197,1130,2124.869016,3.32753650225,tlm_inverse
73,1185141,1093,2119.531028,3.32644463152,tlm_inverse
74,1201086,1083,2070.392620,3.3162624246,tlm_inverse
75,1217031,1084,2084.465536,3.31920301717,tlm_inverse
76,1232975,1071,2073.989473,3.31701589776,tlm_inverse
77,1248920,1098,2074.136414,3.31704665136,tlm_inverse
78,1264865,1074,2073.889960,3.31699506923,tlm_inverse
79,1280809,1073,2077.364583,3.31772173307,tlm_inverse
80,1296754,1072,2084.070368,3.31912071634,tlm_inverse
81,1312698,1136,2201.723626,3.34296000998,tlm_inverse
82,1328643,1094,2110.013076,3.32449092342,tlm_inverse
83,1344588,1109,2186.194149,3.33988733544,tlm_inverse
84,1360532,1118,2122.153147,3.32698132177,tlm_inverse
85,1376477,1152,2138.204787,3.33025236176,tlm_inverse
86,1392422,1079,2109.245678,3.32433301946,tlm_inverse
87,1408366,1090,2058.905807,3.31384736191,tlm_inverse
88,1424311,1115,2051.922872,3.3123726333,tlm_inverse
89,1440255,1123,2127.120567,3.32799622893,tlm_inverse
90,1456200,1124,2152.967199,3.3332390855,tlm_inverse
91,1472145,1094,2245.646055,3.35153465744,tlm_inverse
92,1488089,1079,2095.499003,3.32149466021,tlm_inverse
93,1504034,1080,2113.488586,3.32520534517,tlm_inverse
94,1519979,1149,2111.484486,3.32479352819,tlm_inverse
95,1535923,1149,2114.895390,3.32549419235,tlm_inverse
96,1551868,1082,2049.573582,3.31187535796,tlm_inverse
97,1567812,1081,2001.534685,3.30158004704,tlm_inverse
98,1583757,1096,1997.691933,3.3007458596,tlm_inverse
99,1599702,1080,2030.601064,3.30783843161,tlm_inverse
100,1615646,1081,1996.392066,3.30046332045,tlm_inverse
101,1631591,1120,2151.742243,3.33299203301,tlm_inverse
102,1647536,1123,2143.550864,3.3313363512,tlm_inverse
103,1663480,1108,2111.990802,3.32489760654,tlm_inverse
104,1679425,1095,2067.261968,3.31560554605,tlm_inverse
105,1695369,1093,1981.445257,3.2972012036,tlm_inverse
106,1711314,1098,2070.127660,3.31620686873,tlm_inverse
107,1727259,1085,2165.259530,3.33571048631,tlm_inverse
108,1743203,1090,2187.843972,3.34021480473,tlm_inverse
109,1759148,1118,2073.563276,3.31692668573,tlm_inverse
110,1775092,1149,2087.015293,3.31973367519,tlm_inverse
111,1791037,1144,2075.256095,3.31728092036,tlm_inverse
112,1806982,1095,1963.911902,3.2933430833,tlm_inverse
113,1822926,1114,1956.147606,3.29162358092,tlm_inverse
114,1838871,1088,1974.083666,3.29558549739,tlm_inverse
115,1854816,1086,1976.252770,3.29606219263,tlm_inverse
116,1870760,1151,2154.204676,3.33348852064,tlm_inverse
117,1886705,1136,2100.639517,3.32255822587,tlm_inverse
118,1902649,1100,2030.417996,3.30779929548,tlm_inverse
119,1918594,1109,1949.400820,3.29012387086,tlm_inverse
120,1934539,1127,2153.645833,3.33337589379,tlm_inverse
121,1950483,1089,2167.298205,3.33611901028,tlm_inverse
122,1966428,1132,2083.614029,3.31902565615,tlm_inverse
123,1982373,1128,2078.524158,3.31796396996,tlm_inverse
124,1998317,1114,1962.182402,3.29296065238,tlm_inverse
125,2014262,1105,1910.683732,3.28141604442,tlm_inverse
126,2030206,1093,1933.681184,3.28660940789,tlm_inverse
127,2046151,1091,2015.591090,3.30461784399,tlm_inverse
128,2062096,1145,2082.481605,3.31878967044,tlm_inverse
129,2078040,1152,2032.636857,3.3082734043,tlm_inverse
130,2093985,1097,1940.822584,3.28820954776,tlm_inverse
131,2109930,1104,2109.216423,3.32432699866,tlm_inverse
132,2125874,1092,2169.205674,3.33650089461,tlm_inverse
133,2141819,1101,2077.151928,3.31767729446,tlm_inverse
134,2157763,1137,2029.846520,3.3076771031,tlm_inverse
135,2173708,1092,1883.246454,3.27513770664,tlm_inverse
136,2189653,1094,1888.077682,3.2762498172,tlm_inverse
137,2205597,1113,2010.617575,3.30354542129,tlm_inverse
138,2221542,1101,2077.077682,3.31766177817,tlm_inverse
139,2237487,1150,1919.968196,3.28352017464,tlm_inverse
140,2253431,1115,2117.040780,3.3259343176,tlm_inverse
141,2269376,1130,2139.421543,3.33049931343,tlm_inverse
142,2285320,1097,2074.404255,3.31710270279,tlm_inverse
143,2301265,1112,1959.937722,3.292463801,tlm_inverse
144,2317210,1097,1844.708444,3.26616309909,tlm_inverse
145,2333154,1097,1889.111924,3.27648752192,tlm_inverse
146,2349099,1137,2096.732934,3.3217501966,tlm_inverse
147,2365043,1131,1959.426640,3.29235059546,tlm_inverse
148,2380988,1113,2148.859153,3.33241000825,tlm_inverse
149,2396933,1111,2116.668218,3.32585791877,tlm_inverse
150,2412877,1138,2048.368684,3.31162009555,tlm_inverse
151,2428822,1098,1839.888298,3.26502743705,tlm_inverse
152,2444767,1098,1835.663785,3.26402966274,tlm_inverse
153,2460711,1145,2030.540559,3.30782549729,tlm_inverse
154,2476656,1121,1964.298094,3.29342843296,tlm_inverse
155,2492600,1135,2168.033799,3.33626631947,tlm_inverse
156,2508545,1120,2099.092088,3.32223833875,tlm_inverse
157,2524490,1133,2039.716423,3.30978265955,tlm_inverse
158,2540434,1124,1793.204787,3.25387201105,tlm_inverse
159,2556379,1101,1836.250997,3.26416849173,tlm_inverse
160,2572324,1134,2093.708887,3.32112367525,tlm_inverse
161,2588268,1137,1971.127881,3.29493507298,tlm_inverse
162,2604213,1102,2200.083998,3.34263661646,tlm_inverse
163,2620157,1105,2069.400266,3.31605431479,tlm_inverse
164,2636102,1107,1831.974623,3.26315645232,tlm_inverse
165,2652047,1103,1804.545988,3.25660855456,tlm_inverse
166,2667991,1146,2059.904477,3.31405786268,tlm_inverse
167,2683936,1150,2040.054410,3.3098545822,tlm_inverse
168,2699881,1105,2157.491689,3.3341503808,tlm_inverse
169,2715825,1106,2059.558732,3.31398499771,tlm_inverse
170,2731770,1118,1776.079676,3.24970689999,tlm_inverse
171,2747714,1128,1883.293551,3.27514856175,tlm_inverse
172,2763659,1131,1983.898160,3.29773822914,tlm_inverse
173,2779604,1127,2248.540780,3.35209387053,tlm_inverse
174,2795548,1114,2034.015071,3.30856762989,tlm_inverse
175,2811493,1128,1898.776817,3.27870258367,tlm_inverse
176,2827438,1108,1781.606494,3.25105548432,tlm_inverse
177,2843382,1128,2029.347296,3.30757033143,tlm_inverse
178,2859327,1130,2068.492908,3.31586394244,tlm_inverse
179,2875271,1151,2143.131649,3.33125144738,tlm_inverse
180,2891216,1146,1960.722185,3.29263750352,tlm_inverse
181,2907161,1112,1766.627992,3.24739087039,tlm_inverse
182,2923105,1138,1970.337544,3.2947609931,tlm_inverse
183,2939050,1123,1858.098848,3.26930248176,tlm_inverse
184,2954994,1127,2228.595301,3.34822604041,tlm_inverse
185,2970939,1114,1943.339761,3.28877215742,tlm_inverse
186,2986884,1124,1772.083112,3.24872909332,tlm_inverse
187,3002828,1113,1706.967642,3.23247963858,tlm_inverse
188,3018773,1147,1812.282580,3.25846548935,tlm_inverse
189,3034718,1132,1858.726285,3.26944902935,tlm_inverse
190,3050662,1127,1934.429300,3.28677731144,tlm_inverse
191,3066607,1146,2051.488254,3.31228068041,tlm_inverse
192,3082551,1114,1952.940160,3.29091125919,tlm_inverse
193,3098496,1128,1687.308843,3.22745189522,tlm_inverse
194,3114441,1143,1706.012965,3.23223681965,tlm_inverse
195,3130385,1126,1916.708333,3.28278255539,tlm_inverse
196,3146330,1131,1933.351840,3.28653547092,tlm_inverse
197,3162275,1149,2041.152261,3.31008811956,tlm_inverse
198,3178219,1152,1918.090980,3.2830955642,tlm_inverse
199,3194164,1119,1655.525377,3.21919809341,tlm_inverse
200,3210108,1146,1761.930519,3.24623519613,tlm_inverse
201,3226053,1133,1798.848404,3.25523592728,tlm_inverse
202,3241998,1138,2135.702793,3.3297441177,tlm_inverse
203,3257942,1130,1968.960660,3.29445755341,tlm_inverse
204,3273887,1135,1679.632979,3.22547288144,tlm_inverse
205,3289832,1129,1669.702571,3.22289914093,tlm_inverse
206,3305776,1146,1813.733045,3.25881274749,tlm_inverse
207,3321721,1140,2094.733710,3.3213360991,tlm_inverse
208,3337665,1122,1963.070146,3.29315699439,tlm_inverse
209,3353610,1123,1640.151263,3.21514861131,tlm_inverse
210,3369555,1132,1659.431184,3.22022088112,tlm_inverse
211,3385499,1144,1744.925199,3.24202563321,tlm_inverse
212,3401444,1128,2095.086436,3.32140918762,tlm_inverse
213,3417389,1121,1914.227061,3.28222026942,tlm_inverse
214,3433333,1125,1606.804743,3.20623330549,tlm_inverse
215,3449278,1128,1646.307181,3.21677459163,tlm_inverse
216,3465222,1146,1822.398825,3.2608816706,tlm_inverse
217,3481167,1146,2012.712988,3.30399757118,tlm_inverse
218,3497112,1150,1822.050975,3.26079881229,tlm_inverse
219,3513056,1125,1541.690492,3.18827880286,tlm_inverse
220,3529001,1144,1701.308400,3.23103824217,tlm_inverse
221,3544945,1149,2070.514295,3.3162879346,tlm_inverse
222,3560890,1145,1841.492908,3.26540582488,tlm_inverse
223,3576835,1122,1514.304189,3.18049982382,tlm_inverse
224,3592779,1139,1655.880541,3.21929119746,tlm_inverse
225,3608724,1134,2075.294770,3.31728901001,tlm_inverse
226,3624669,1144,1823.988032,3.26126002076,tlm_inverse
227,3640613,1152,1554.404034,3.19184322098,tlm_inverse
228,3656558,1149,1921.028812,3.28375989363,tlm_inverse
229,3672502,1136,2157.750554,3.33420246203,tlm_inverse
230,3688447,1152,1729.447806,3.23815850458,tlm_inverse
231,3704392,1152,2746.560062,3.43894719493,tlm_inverse
232,3720336,1147,2392.061281,3.37895382008,tlm_inverse
233,3736281,1152,2211.274047,3.3448389245,tlm_inverse
234,3752226,877,1768.435616,3.2478347647,tlm_inverse
235,3768170,903,1978.692043,3.29659763752,tlm_inverse
236,3784115,895,2055.303856,3.31308728991,tlm_inverse
237,3800059,860,2093.777926,3.32113798882,tlm_inverse
238,3816004,886,2205.359486,3.34367627423,tlm_inverse
239,3831949,879,2290.287234,3.36007953542,tlm_inverse
240,3847893,888,2356.203347,3.37239704908,tlm_inverse
241,3863838,867,2423.787123,3.38467361701,tlm_inverse
242,3879783,881,2389.338320,3.3784593738,tlm_inverse
243,3895727,862,2515.472961,3.40079226835,tlm_inverse
244,3911672,852,2510.251995,3.39989029477,tlm_inverse
245,3927616,935,2560.651707,3.40852008091,tlm_inverse
246,3943561,842,2605.465204,3.41605193152,tlm_inverse
247,3959506,841,2582.961769,3.41228608377,tlm_inverse
248,3975450,838,2632.923426,3.4206031449,tlm_inverse
249,3991395,850,2678.204012,3.42800578487,tlm_inverse
250,4007340,836,2627.664118,3.41973509694,tlm_inverse
251,4023284,957,2664.160904,3.42572343385,tlm_inverse
252,4039229,867,2739.799424,3.43787725435,tlm_inverse
253,4055173,980,2701.147163,3.43170899766,tlm_inverse
254,4071118,855,2696.775155,3.43100575074,tlm_inverse
255,4087063,833,2737.821254,3.43756368945,tlm_inverse
256,4103007,830,2731.414007,3.43654650296,tlm_inverse
257,4118952,824,2801.938941,3.44761363723,tlm_inverse
258,4134896,824,2767.370900,3.44222427546,tlm_inverse
259,4150841,825,2809.224291,3.44874098341,tlm_inverse
260,4166786,830,2767.871454,3.44230279391,tlm_inverse
261,4182730,860,2844.403369,3.45414384139,tlm_inverse
262,4198675,984,2827.516844,3.45155876934,tlm_inverse
263,4214620,817,2842.787345,3.45389711725,tlm_inverse
264,4230564,836,2831.634973,3.45219061285,tlm_inverse
265,4246509,1009,2798.873670,3.44713843646,tlm_inverse
266,4262453,814,2896.040780,3.46195460856,tlm_inverse
267,4278398,1013,2825.155363,3.45119603276,tlm_inverse
268,4294343,852,2956.914118,3.47098556026,tlm_inverse
269,4310287,810,2765.670213,3.44195739434,tlm_inverse
270,4326232,1005,2902.884309,3.46297931004,tlm_inverse
271,4342177,850,2970.535572,3.47298093353,tlm_inverse
272,4358121,841,2862.315492,3.45686920303,tlm_inverse
273,4374066,805,2837.740470,3.45312568925,tlm_inverse
274,4390010,1029,2972.895058,3.47332563919,tlm_inverse
275,4405955,996,2865.771609,3.45739309479,tlm_inverse
276,4421900,941,2975.920878,3.47376729192,tlm_inverse
277,4437844,903,2965.494792,3.47224359022,tlm_inverse
278,4453789,884,2925.947695,3.46641496159,tlm_inverse
279,4469734,884,2937.245013,3.46808800771,tlm_inverse
280,4485678,904,2905.015847,3.46329797825,tlm_inverse
281,4501623,943,2882.920878,3.4599833411,tlm_inverse
282,4517567,1000,2999.770723,3.47723281397,tlm_inverse
283,4533512,1047,2856.790780,3.45603043075,tlm_inverse
284,4549457,798,3022.429300,3.4804998175,tlm_inverse
285,4565401,787,3037.396941,3.48264451015,tlm_inverse
286,4581346,794,3046.072473,3.48388278381,tlm_inverse
287,4597290,773,3078.316046,3.48845426506,tlm_inverse


==> figs/circuit_profile_phases/multiply.csv <==
local_index,index,active_qubit_count_per_index,avg_toffoli_gates_per_run_in_bin,log10_toffoli,phase_name
0,5350015,773,2844.000000,3.45408227073,tlm_forward_multiply
1,5365291,870,2469.000000,3.39269695326,tlm_forward_multiply
2,5380567,786,2856.000000,3.45591024038,tlm_forward_multiply
3,5395843,855,2457.000000,3.39058187855,tlm_forward_multiply
4,5411118,795,2784.000000,3.44482519951,tlm_forward_multiply
5,5426394,849,2513.000000,3.40036527335,tlm_forward_multiply
6,5441670,795,2684.000000,3.42894429004,tlm_forward_multiply
7,5456945,797,2533.000000,3.40380661055,tlm_forward_multiply
8,5472221,1041,2636.000000,3.42111012979,tlm_forward_multiply
9,5487497,821,2664.000000,3.42569721336,tlm_forward_multiply
10,5502772,890,2513.000000,3.40036527335,tlm_forward_multiply
11,5518048,1035,2672.000000,3.42699895876,tlm_forward_multiply
12,5533324,802,2658.000000,3.42471833733,tlm_forward_multiply
13,5548600,862,2507.000000,3.39932753216,tlm_forward_multiply
14,5563875,1024,2577.000000,3.41128291302,tlm_forward_multiply
15,5579151,804,2689.000000,3.42975228,tlm_forward_multiply
16,5594427,805,2646.000000,3.4227539413,tlm_forward_multiply
17,5609702,812,2551.000000,3.40688067005,tlm_forward_multiply
18,5624978,869,2517.000000,3.40105572577,tlm_forward_multiply
19,5640254,935,2629.000000,3.41995574849,tlm_forward_multiply
20,5655529,981,2542.000000,3.40534636018,tlm_forward_multiply
21,5670805,1008,2555.000000,3.40756084949,tlm_forward_multiply
22,5686081,1015,2583.000000,3.41229250932,tlm_forward_multiply
23,5701357,1000,2614.000000,3.4174716932,tlm_forward_multiply
24,5716632,963,2606.000000,3.41614103117,tlm_forward_multiply
25,5731908,907,2563.000000,3.40891802085,tlm_forward_multiply
26,5747184,831,2603.000000,3.4156409799,tlm_forward_multiply
27,5762459,816,2570.000000,3.41010207664,tlm_forward_multiply
28,5777735,817,2491.000000,3.39654803799,tlm_forward_multiply
29,5793011,999,2550.000000,3.40671045861,tlm_forward_multiply
30,5808286,848,2629.000000,3.41995574849,tlm_forward_multiply
31,5823562,828,2428.000000,3.38542751481,tlm_forward_multiply
32,5838838,946,2608.000000,3.4164740791,tlm_forward_multiply
33,5854114,840,2481.000000,3.39480177716,tlm_forward_multiply
34,5869389,935,2553.000000,3.40722089293,tlm_forward_multiply
35,5884665,838,2463.000000,3.39164070349,tlm_forward_multiply
36,5899941,839,2546.000000,3.40602894496,tlm_forward_multiply
37,5915216,970,2485.000000,3.39550112431,tlm_forward_multiply
38,5930492,832,2421.000000,3.38417413881,tlm_forward_multiply
39,5945768,858,2530.000000,3.40329214516,tlm_forward_multiply
40,5961043,880,2478.000000,3.39427652677,tlm_forward_multiply
41,5976319,866,2432.000000,3.38614210893,tlm_forward_multiply
42,5991595,836,2484.000000,3.39532639307,tlm_forward_multiply
43,6006871,968,2458.000000,3.39075852874,tlm_forward_multiply
44,6022146,850,2408.000000,3.3818368,tlm_forward_multiply
45,6037422,841,2445.000000,3.3884564527,tlm_forward_multiply
46,6052698,843,2377.000000,3.37621185028,tlm_forward_multiply
47,6067973,947,2370.000000,3.37493155398,tlm_forward_multiply
48,6083249,949,2389.000000,3.37839790095,tlm_forward_multiply
49,6098525,947,2407.000000,3.38165648259,tlm_forward_multiply
50,6113800,901,2328.000000,3.36716948853,tlm_forward_multiply
51,6129076,885,2311.000000,3.36398782975,tlm_forward_multiply
52,6144352,884,2323.000000,3.36623612372,tlm_forward_multiply
53,6159627,910,2256.000000,3.35353155908,tlm_forward_multiply
54,6174903,858,2239.000000,3.35024801833,tlm_forward_multiply
55,6190179,857,2171.000000,3.33685982092,tlm_forward_multiply
56,6205455,866,2109.000000,3.3242824553,tlm_forward_multiply
57,6220730,900,2094.000000,3.3211840273,tlm_forward_multiply
58,6236006,864,2053.000000,3.31260043926,tlm_forward_multiply
59,6251282,896,2015.000000,3.30449052777,tlm_forward_multiply
60,6266557,876,1834.000000,3.26363606859,tlm_forward_multiply
61,6281833,1136,1967.418772,3.29411749807,tlm_forward_multiply
62,6297109,1134,2502.079122,3.39847457782,tlm_forward_multiply
63,6312384,1140,2602.928302,3.41562902196,tlm_forward_multiply
64,6327660,1135,1987.734818,3.29857687726,tlm_forward_multiply
65,6342936,1136,1993.198360,3.29976835476,tlm_forward_multiply
66,6358212,1130,1762.977948,3.24649315159,tlm_forward_multiply
67,6373487,1134,1806.338209,3.25703943013,tlm_forward_multiply
68,6388763,1134,1880.455120,3.27449386317,tlm_forward_multiply
69,6404039,1124,1827.651596,3.26213096936,tlm_forward_multiply
70,6419314,1144,1540.490691,3.18794090638,tlm_forward_multiply
71,6434590,1150,1985.645279,3.29812032955,tlm_forward_multiply
72,6449866,1147,1858.941600,3.26949930809,tlm_forward_multiply
73,6465141,1123,1669.542996,3.22285765788,tlm_forward_multiply
74,6480417,1140,1792.191379,3.25362664227,tlm_forward_multiply
75,6495693,1143,1862.682624,3.2703719561,tlm_forward_multiply
76,6510969,1150,1911.745678,3.28165722931,tlm_forward_multiply
77,6526244,1138,1628.389074,3.21202479979,tlm_forward_multiply
78,6541520,1152,1793.322363,3.25390046986,tlm_forward_multiply
79,6556796,1141,1878.844858,3.27412200879,tlm_forward_multiply
80,6572071,1145,1891.539894,3.27704504303,tlm_forward_multiply
81,6587347,1123,1722.005652,3.23628670207,tlm_forward_multiply
82,6602623,1124,1610.724623,3.20729084086,tlm_forward_multiply
83,6617898,1151,2051.398050,3.31226159336,tlm_forward_multiply
84,6633174,1150,1810.413675,3.25801764206,tlm_forward_multiply
85,6648450,1120,1906.796321,3.28053200696,tlm_forward_multiply
86,6663726,1136,1604.084885,3.20549800504,tlm_forward_multiply
87,6679001,1126,2008.636968,3.30311761113,tlm_forward_multiply
88,6694277,1130,1799.025488,3.25527865467,tlm_forward_multiply
89,6709553,1149,1960.981383,3.2926948821,tlm_forward_multiply
90,6724828,1134,1720.209441,3.23583371956,tlm_forward_multiply
91,6740104,1139,1704.481161,3.23184692649,tlm_forward_multiply
92,6755380,1144,2051.862921,3.31235995052,tlm_forward_multiply
93,6770655,1131,1878.902261,3.27413527021,tlm_forward_multiply
94,6785931,1117,1956.210771,3.29163759712,tlm_forward_multiply
95,6801207,1136,1650.972850,3.21800290546,tlm_forward_multiply
96,6816482,1133,1879.913010,3.27436871041,tlm_forward_multiply
97,6831758,1151,1937.540337,3.2874748422,tlm_forward_multiply
98,6847034,1126,1903.329012,3.27974198383,tlm_forward_multiply
99,6862310,1115,1942.803191,3.28865229074,tlm_forward_multiply
100,6877585,1127,1708.155474,3.23278157029,tlm_forward_multiply
101,6892861,1145,1776.735483,3.24986714088,tlm_forward_multiply
102,6908137,1133,2056.871786,3.31341831291,tlm_forward_multiply
103,6923412,1136,1842.897496,3.26573677455,tlm_forward_multiply
104,6938688,1118,1943.727837,3.28885883077,tlm_forward_multiply
105,6953964,1122,1852.295102,3.26794457796,tlm_forward_multiply
106,6969239,1125,1678.910793,3.22528622034,tlm_forward_multiply
107,6984515,1146,1935.219193,3.2869545208,tlm_forward_multiply
108,6999791,1144,2040.855164,3.3100249328,tlm_forward_multiply
109,7015067,1130,1845.250665,3.26629066475,tlm_forward_multiply
110,7030342,1110,2066.695257,3.31548653154,tlm_forward_multiply
111,7045618,1133,1788.152704,3.25264740914,tlm_forward_multiply
112,7060894,1118,1989.474845,3.29895669348,tlm_forward_multiply
113,7076169,1135,2130.621676,3.32871012784,tlm_forward_multiply
114,7091445,1126,2055.443152,3.31311670844,tlm_forward_multiply
115,7106721,1110,1936.735040,3.28729439267,tlm_forward_multiply
116,7121996,1127,1777.480164,3.25004902571,tlm_forward_multiply
117,7137272,1147,2265.723293,3.35539850749,tlm_forward_multiply
118,7152548,1123,1982.530585,3.29743890145,tlm_forward_multiply
119,7167824,1107,2075.553524,3.3173431297,tlm_forward_multiply
120,7183099,1149,1821.926862,3.26076924459,tlm_forward_multiply
121,7198375,1132,1990.729942,3.29923045224,tlm_forward_multiply
122,7213651,1152,2167.204012,3.3361001437,tlm_forward_multiply
123,7228926,1135,2004.156472,3.30214826837,tlm_forward_multiply
124,7244202,1107,2068.957336,3.31596139428,tlm_forward_multiply
125,7259478,1108,1774.993462,3.24944136267,tlm_forward_multiply
126,7274753,1143,2025.522717,3.30675147648,tlm_forward_multiply
127,7290029,1135,2178.306738,3.33831836161,tlm_forward_multiply
128,7305305,1109,2007.697806,3.30291460521,tlm_forward_multiply
129,7320581,1105,2084.715536,3.31925507611,tlm_forward_multiply
130,7335856,1119,1804.138409,3.25651050705,tlm_forward_multiply
131,7351132,1140,2037.478280,3.3093060884,tlm_forward_multiply
132,7366408,1113,2164.242797,3.33550660253,tlm_forward_multiply
133,7381683,1114,1991.728391,3.29944810837,tlm_forward_multiply
134,7396959,1101,2090.964761,3.3205543646,tlm_forward_multiply
135,7412235,1127,1905.029366,3.28012958748,tlm_forward_multiply
136,7427510,1114,1827.030142,3.26198335245,tlm_forward_multiply
137,7442786,1146,2278.068595,3.35775739669,tlm_forward_multiply
138,7458062,1128,2027.954233,3.30727225079,tlm_forward_multiply
139,7473338,1103,2048.609153,3.31167105185,tlm_forward_multiply
140,7488613,1100,2078.969747,3.31805701823,tlm_forward_multiply
141,7503889,1101,1828.151485,3.26224967397,tlm_forward_multiply
142,7519165,1141,2032.722296,3.30829164989,tlm_forward_multiply
143,7534440,1140,2170.964096,3.3368526418,tlm_forward_multiply
144,7549716,1106,2040.551197,3.30996027542,tlm_forward_multiply
145,7564992,1118,2062.356605,3.31457429254,tlm_forward_multiply
146,7580267,1111,2083.060395,3.31891030044,tlm_forward_multiply
147,7595543,1105,1827.547983,3.26210636116,tlm_forward_multiply
148,7610819,1147,2071.855053,3.31656893457,tlm_forward_multiply
149,7626094,1151,2167.212877,3.33610191936,tlm_forward_multiply
150,7641370,1123,2020.577460,3.30569038668,tlm_forward_multiply
151,7656646,1143,2079.060727,3.3180760143,tlm_forward_multiply
152,7671922,1096,2087.841645,3.31990551738,tlm_forward_multiply
153,7687197,1149,1937.008422,3.28735566003,tlm_forward_multiply
154,7702473,1096,1902.368462,3.27952286896,tlm_forward_multiply
155,7717749,1109,2134.635195,3.32952706936,tlm_forward_multiply
156,7733024,1102,2175.118573,3.33768255564,tlm_forward_multiply
157,7748300,1131,2038.302194,3.30948158648,tlm_forward_multiply
158,7763576,1141,2098.829233,3.3221839775,tlm_forward_multiply
159,7778851,1092,2095.132092,3.32141864712,tlm_forward_multiply
160,7794127,1149,1978.204676,3.29649070834,tlm_forward_multiply
161,7809403,1094,1886.330895,3.27584804922,tlm_forward_multiply
162,7824679,1145,2134.951463,3.32959137963,tlm_forward_multiply
163,7839954,1103,2187.209885,3.34008897558,tlm_forward_multiply
164,7855230,1139,2049.142287,3.31178400365,tlm_forward_multiply
165,7870506,1121,2030.088209,3.30772878498,tlm_forward_multiply
166,7885781,1097,2147.327238,3.33210043477,tlm_forward_multiply
167,7901057,1091,2090.686392,3.320496571,tlm_forward_multiply
168,7916333,1149,2010.725288,3.30356867517,tlm_forward_multiply
169,7931608,1103,1899.843528,3.27894636846,tlm_forward_multiply
170,7946884,1090,2104.994016,3.32345713284,tlm_forward_multiply
171,7962160,1142,2246.626330,3.35172411103,tlm_forward_multiply
172,7977436,1129,2091.944592,3.32075773111,tlm_forward_multiply
173,7992711,1112,2031.716090,3.30807672485,tlm_forward_multiply
174,8007987,1133,2164.651707,3.33558861208,tlm_forward_multiply
175,8023263,1086,2119.208112,3.3263784918,tlm_forward_multiply
176,8038538,1096,2118.068595,3.3261450152,tlm_forward_multiply
177,8053814,1097,1952.942487,3.2909117764,tlm_forward_multiply
178,8069090,1087,1956.989140,3.29181027866,tlm_forward_multiply
179,8084365,1088,2177.220966,3.33810193394,tlm_forward_multiply
180,8099641,1120,2222.769393,3.34708974849,tlm_forward_multiply
181,8114917,1152,2117.229610,3.3259730346,tlm_forward_multiply
182,8130193,1096,2041.465869,3.31015480791,tlm_forward_multiply
183,8145468,1127,2143.386414,3.33130304704,tlm_forward_multiply
184,8160744,1084,2160.687057,3.33479282225,tlm_forward_multiply
185,8176020,1085,2147.443595,3.33212395625,tlm_forward_multiply
186,8191295,1111,2120.562278,3.32665578491,tlm_forward_multiply
187,8206571,1109,1970.669991,3.29483422649,tlm_forward_multiply
188,8221847,1084,2012.875000,3.30403251066,tlm_forward_multiply
189,8237122,1083,2187.688497,3.34018395542,tlm_forward_multiply
190,8252398,1135,2268.207225,3.35587415766,tlm_forward_multiply
191,8267674,1152,2117.480053,3.32602437916,tlm_forward_multiply
192,8282949,1131,2125.909464,3.32774900371,tlm_forward_multiply
193,8298225,1088,2145.246121,3.33167952325,tlm_forward_multiply
194,8313501,1084,2160.403923,3.33473593539,tlm_forward_multiply
195,8328777,1080,2168.940160,3.33644775756,tlm_forward_multiply
196,8344052,1104,2166.468307,3.33595275588,tlm_forward_multiply
197,8359328,1149,2103.313387,3.32311041804,tlm_forward_multiply
198,8374604,1086,1996.586104,3.30050550823,tlm_forward_multiply
199,8389879,1078,2054.420324,3.31290064652,tlm_forward_multiply
200,8405155,1077,2210.638963,3.34471423241,tlm_forward_multiply
201,8420431,1139,2293.328347,3.36065557097,tlm_forward_multiply
202,8435706,1103,2144.979167,3.33162550155,tlm_forward_multiply
203,8450982,1093,2164.070811,3.335472105,tlm_forward_multiply
204,8466258,1119,2099.068927,3.32223354908,tlm_forward_multiply
205,8481534,1110,2197.056627,3.34203887666,tlm_forward_multiply
206,8496809,1089,2237.797651,3.35001484256,tlm_forward_multiply
207,8512085,1075,2180.208444,3.33869717028,tlm_forward_multiply
208,8527361,1097,2168.969193,3.33645356822,tlm_forward_multiply
209,8542636,1098,2177.541223,3.3381657822,tlm_forward_multiply
210,8557912,1084,2072.270390,3.31665594523,tlm_forward_multiply
211,8573188,1074,2070.120124,3.3162052885,tlm_forward_multiply
212,8588463,1089,2081.305408,3.31854442704,tlm_forward_multiply
213,8603739,1073,2288.408134,3.35972322148,tlm_forward_multiply
214,8619015,1080,2281.503989,3.3584115452,tlm_forward_multiply
215,8634291,1132,2195.257646,3.34168328645,tlm_forward_multiply
216,8649566,1138,2199.438941,3.34250932202,tlm_forward_multiply
217,8664842,1127,2176.168551,3.33789205235,tlm_forward_multiply
218,8680118,1116,2111.563608,3.32480979416,tlm_forward_multiply
219,8695393,1097,2266.496121,3.35554655279,tlm_forward_multiply
220,8710669,1071,2242.260084,3.35087962869,tlm_forward_multiply
221,8725945,1068,2195.825576,3.34179557609,tlm_forward_multiply
222,8741220,1069,2206.941822,3.3439876258,tlm_forward_multiply
223,8756496,1149,2209.215647,3.34443464913,tlm_forward_multiply
224,8771772,1081,2209.945146,3.34457796778,tlm_forward_multiply
225,8787048,1098,2138.014849,3.33021379945,tlm_forward_multiply
226,8802323,1076,2109.123670,3.32430790915,tlm_forward_multiply
227,8817599,1072,2112.503546,3.32500298082,tlm_forward_multiply
228,8832875,1104,2163.961104,3.33545009816,tlm_forward_multiply
229,8848150,1068,2294.490359,3.36087547308,tlm_forward_multiply
230,8863426,1114,2283.770058,3.35884249869,tlm_forward_multiply
231,8878702,1126,2294.076684,3.36079720093,tlm_forward_multiply
232,8893977,1124,2201.900044,3.3429947916,tlm_forward_multiply
233,8909253,1152,2214.415226,3.34545513618,tlm_forward_multiply
234,8924529,1090,2225.411348,3.34760540693,tlm_forward_multiply
235,8939805,1139,2223.321587,3.34719757669,tlm_forward_multiply
236,8955080,1085,2158.149490,3.33428271201,tlm_forward_multiply
237,8970356,1123,2250.482824,3.35246863819,tlm_forward_multiply
238,8985632,1113,2259.772828,3.35425692479,tlm_forward_multiply
239,9000907,1061,2318.530918,3.36540016579,tlm_forward_multiply
240,9016183,1062,2231.772496,3.34884447374,tlm_forward_multiply
241,9031459,1063,2233.347739,3.34915076474,tlm_forward_multiply
242,9046734,1111,2256.761192,3.35367800381,tlm_forward_multiply
243,9062010,1149,2226.096742,3.34773908259,tlm_forward_multiply
244,9077286,1107,2272.210993,3.35663974758,tlm_forward_multiply
245,9092561,1149,2224.567930,3.34744085459,tlm_forward_multiply
246,9107837,1112,2217.473072,3.34605416158,tlm_forward_multiply
247,9123113,1109,2167.591755,3.33617780225,tlm_forward_multiply
248,9138389,1081,2203.767952,3.34336288747,tlm_forward_multiply
249,9153664,1070,2193.691157,3.34137341376,tlm_forward_multiply
250,9168940,1060,2207.927416,3.34418144546,tlm_forward_multiply
251,9184216,1066,2215.737810,3.34571432893,tlm_forward_multiply
252,9199491,1074,2246.178635,3.35163759717,tlm_forward_multiply
253,9214767,1059,2354.932846,3.37216290707,tlm_forward_multiply
254,9230043,1058,2237.960550,3.35004644147,tlm_forward_multiply
255,9245318,1140,2339.862921,3.36937598251,tlm_forward_multiply
256,9260594,1094,2333.976507,3.36828251534,tlm_forward_multiply
257,9275870,1063,2236.256316,3.34971574281,tlm_forward_multiply
258,9291146,1133,2270.875332,3.356384496,tlm_forward_multiply
259,9306421,1084,2270.081228,3.35623266757,tlm_forward_multiply
260,9321697,1152,2258.549978,3.35402195174,tlm_forward_multiply
261,9336973,1151,2273.513187,3.35688845909,tlm_forward_multiply
262,9352248,1108,2300.803302,3.36206820874,tlm_forward_multiply
263,9367524,1086,2264.155253,3.35509797377,tlm_forward_multiply
264,9382800,1068,2266.722961,3.35558999737,tlm_forward_multiply
265,9398075,1130,2284.411348,3.3589643795,tlm_forward_multiply
266,9413351,1118,2283.930740,3.35887304043,tlm_forward_multiply
267,9428627,1083,2274.292664,3.35703726657,tlm_forward_multiply
268,9443903,1059,2266.319814,3.35551278332,tlm_forward_multiply
269,9459178,1084,2266.914229,3.3556266258,tlm_forward_multiply
270,9474454,1132,2262.878989,3.35485320882,tlm_forward_multiply
271,9489730,1103,2263.272163,3.35492862737,tlm_forward_multiply
272,9505005,1097,2276.537899,3.35746561251,tlm_forward_multiply
273,9520281,1071,2316.448471,3.36501008629,tlm_forward_multiply
274,9535557,1097,2335.604388,3.36858518794,tlm_forward_multiply
275,9550832,1098,2294.898604,3.36095270398,tlm_forward_multiply
276,9566108,1095,2330.108932,3.36756256844,tlm_forward_multiply
277,9581384,1066,2330.962434,3.36772155002,tlm_forward_multiply
278,9596660,1064,2303.662566,3.36260734775,tlm_forward_multiply
279,9611935,1064,2316.267509,3.36497617232,tlm_forward_multiply
280,9627211,1041,2289.611591,3.35995145401,tlm_forward_multiply
281,9642487,1040,2350.908134,3.37142035411,tlm_forward_multiply
282,9657762,1037,2399.493905,3.38030060761,tlm_forward_multiply
283,9673038,1036,2337.119459,3.36886669633,tlm_forward_multiply
284,9688314,1035,2363.081006,3.37366235371,tlm_forward_multiply
285,9703589,1045,2328.137301,3.36719509064,tlm_forward_multiply
286,9718865,1149,2375.962877,3.37602239904,tlm_forward_multiply
287,9734141,1071,2551.503768,3.40696639186,tlm_forward_multiply


==> figs/circuit_profile_phases/square.csv <==
local_index,index,active_qubit_count_per_index,avg_toffoli_gates_per_run_in_bin,log10_toffoli,phase_name
0,4647935,901,383.000000,2.58433122437,tlm_square
1,4650351,901,253.000000,2.40483371662,tlm_square
2,4652766,901,249.000000,2.39794000867,tlm_square
3,4655182,901,168.000000,2.22788670461,tlm_square
4,4657597,901,198.000000,2.29885307641,tlm_square
5,4660013,901,239.000000,2.38021124171,tlm_square
6,4662428,901,235.000000,2.37291200297,tlm_square
7,4664844,901,231.000000,2.36548798489,tlm_square
8,4667259,901,227.000000,2.357934847,tlm_square
9,4669675,901,222.000000,2.34830486305,tlm_square
10,4672090,901,214.000000,2.33243845992,tlm_square
11,4674505,901,220.000000,2.34439227369,tlm_square
12,4676921,901,212.000000,2.32837960344,tlm_square
13,4679336,901,207.000000,2.31806333496,tlm_square
14,4681752,901,203.000000,2.30963016743,tlm_square
15,4684167,901,199.000000,2.30102999566,tlm_square
16,4686583,901,216.000000,2.33645973385,tlm_square
17,4688998,901,264.000000,2.42324587394,tlm_square
18,4691414,901,185.000000,2.26951294422,tlm_square
19,4693829,901,211.000000,2.32633586093,tlm_square
20,4696245,901,234.000000,2.37106786227,tlm_square
21,4698660,901,204.000000,2.31175386106,tlm_square
22,4701075,901,216.000000,2.33645973385,tlm_square
23,4703491,901,240.000000,2.38201704257,tlm_square
24,4705906,901,214.000000,2.33243845992,tlm_square
25,4708322,901,205.000000,2.31386722037,tlm_square
26,4710737,901,221.000000,2.34635297445,tlm_square
27,4713153,901,230.000000,2.36361197989,tlm_square
28,4715568,901,195.000000,2.29225607136,tlm_square
29,4717984,901,223.000000,2.35024801833,tlm_square
30,4720399,901,197.000000,2.29666519026,tlm_square
31,4722814,901,218.000000,2.34044411484,tlm_square
32,4725230,901,231.000000,2.36548798489,tlm_square
33,4727645,901,201.000000,2.30535136945,tlm_square
34,4730061,901,228.000000,2.35983548234,tlm_square
35,4732476,901,220.000000,2.34439227369,tlm_square
36,4734892,901,198.000000,2.29885307641,tlm_square
37,4737307,901,212.000000,2.32837960344,tlm_square
38,4739723,1029,438.000000,2.64246452024,tlm_square
39,4742138,1029,596.000000,2.77597433113,tlm_square
40,4744554,1132,209.000000,2.32221929473,tlm_square
41,4746969,1028,61.997340,1.79932221219,tlm_square
42,4749384,1050,177.526707,2.25170319431,tlm_square
43,4751800,1023,170.000000,2.23299611039,tlm_square
44,4754215,1022,3.502770,0.653479763911,tlm_square
45,4756631,1081,173.462101,2.24170109826,tlm_square
46,4759046,1017,166.000000,2.22271647115,tlm_square
47,4761462,1065,3.503214,0.653522585828,tlm_square
48,4763877,1068,149.000000,2.17609125906,tlm_square
49,4766293,901,481.502105,2.68349921237,tlm_square
50,4768708,1029,547.000000,2.73878055848,tlm_square
51,4771124,901,195.000000,2.29225607136,tlm_square
52,4773539,901,211.000000,2.32633586093,tlm_square
53,4775954,901,224.000000,2.35218251811,tlm_square
54,4778370,901,226.000000,2.35602585719,tlm_square
55,4780785,901,217.000000,2.3384564936,tlm_square
56,4783201,901,202.000000,2.30749603791,tlm_square
57,4785616,901,210.000000,2.3242824553,tlm_square
58,4788032,901,226.000000,2.35602585719,tlm_square
59,4790447,901,242.000000,2.3856062736,tlm_square
60,4792863,901,192.000000,2.28555730901,tlm_square
61,4795278,901,205.000000,2.31386722037,tlm_square
62,4797693,901,230.000000,2.36361197989,tlm_square
63,4800109,901,213.000000,2.33041377335,tlm_square
64,4802524,901,210.000000,2.3242824553,tlm_square
65,4804940,901,237.000000,2.37657695706,tlm_square
66,4807355,901,246.000000,2.39269695326,tlm_square
67,4809771,901,169.000000,2.23044892138,tlm_square
68,4812186,901,261.000000,2.41830129132,tlm_square
69,4814602,901,179.000000,2.2552725051,tlm_square
70,4817017,901,255.000000,2.40823996531,tlm_square
71,4819433,901,210.000000,2.3242824553,tlm_square
72,4821848,901,193.000000,2.28780172993,tlm_square
73,4824263,901,217.000000,2.3384564936,tlm_square
74,4826679,901,247.000000,2.39445168083,tlm_square
75,4829094,901,241.000000,2.38381536598,tlm_square
76,4831510,901,213.000000,2.33041377335,tlm_square
77,4833925,901,215.000000,2.33445375115,tlm_square
78,4836341,901,219.000000,2.34242268082,tlm_square
79,4838756,901,223.000000,2.35024801833,tlm_square
80,4841172,901,227.000000,2.357934847,tlm_square
81,4843587,901,200.000000,2.30319605742,tlm_square
82,4846003,901,191.000000,2.2833012287,tlm_square
83,4848418,901,194.000000,2.29003461136,tlm_square
84,4850833,901,241.000000,2.38381536598,tlm_square
85,4853249,901,245.000000,2.3909351071,tlm_square
86,4855664,901,238.000000,2.37839790095,tlm_square
87,4858080,901,160.000000,2.20682587603,tlm_square
88,4860495,901,232.000000,2.36735592103,tlm_square
89,4862911,899,237.000000,2.37657695706,tlm_square
90,4865326,899,161.000000,2.20951501454,tlm_square
91,4867742,899,227.000000,2.357934847,tlm_square
92,4870157,899,243.000000,2.38738982634,tlm_square
93,4872572,899,239.000000,2.38021124171,tlm_square
94,4874988,899,212.000000,2.32837960344,tlm_square
95,4877403,899,192.000000,2.28555730901,tlm_square
96,4879819,899,200.000000,2.30319605742,tlm_square
97,4882234,899,207.000000,2.31806333496,tlm_square
98,4884650,899,215.000000,2.33445375115,tlm_square
99,4887065,899,219.000000,2.34242268082,tlm_square
100,4889481,899,227.000000,2.357934847,tlm_square
101,4891896,899,235.000000,2.37291200297,tlm_square
102,4894312,899,242.000000,2.3856062736,tlm_square
103,4896727,899,221.000000,2.34635297445,tlm_square
104,4899142,899,195.000000,2.29225607136,tlm_square
105,4901558,899,191.000000,2.2833012287,tlm_square
106,4903973,899,265.000000,2.42488163663,tlm_square
107,4906389,899,195.000000,2.29225607136,tlm_square
108,4908804,899,216.000000,2.33645973385,tlm_square
109,4911220,899,219.000000,2.34242268082,tlm_square
110,4913635,899,236.000000,2.37474834601,tlm_square
111,4916051,899,174.000000,2.24303804869,tlm_square
112,4918466,899,234.000000,2.37106786227,tlm_square
113,4920882,899,225.000000,2.35410843915,tlm_square
114,4923297,899,216.000000,2.33645973385,tlm_square
115,4925712,899,207.000000,2.31806333496,tlm_square
116,4928128,899,221.000000,2.34635297445,tlm_square
117,4930543,899,227.000000,2.357934847,tlm_square
118,4932959,899,221.000000,2.34635297445,tlm_square
119,4935374,899,208.000000,2.32014628611,tlm_square
120,4937790,899,225.000000,2.35410843915,tlm_square
121,4940205,899,196.000000,2.29446622616,tlm_square
122,4942621,899,227.000000,2.357934847,tlm_square
123,4945036,899,210.000000,2.3242824553,tlm_square
124,4947451,899,218.000000,2.34044411484,tlm_square
125,4949867,899,205.000000,2.31386722037,tlm_square
126,4952282,899,400.000000,2.60314437262,tlm_square
127,4954698,1026,529.000000,2.7242758696,tlm_square
128,4957113,899,464.000000,2.66745295289,tlm_square
129,4959529,907,51.495789,1.72012446746,tlm_square
130,4961944,1082,139.666334,2.14819016917,tlm_square
131,4964360,1035,231.854610,2.36708484041,tlm_square
132,4966775,1027,3.508090,0.653992577763,tlm_square
133,4969191,1083,167.529255,2.22667530095,tlm_square
134,4971606,1021,160.000000,2.20682587603,tlm_square
135,4974021,1069,3.514517,0.654611292755,tlm_square
136,4976437,1055,163.485040,2.21612640477,tlm_square
137,4978852,1145,150.000000,2.17897694729,tlm_square
138,4981268,899,410.509752,2.61438013163,tlm_square
139,4983683,1026,574.000000,2.75966784469,tlm_square
140,4986099,899,221.000000,2.34635297445,tlm_square
141,4988514,899,221.000000,2.34635297445,tlm_square
142,4990930,899,209.000000,2.32221929473,tlm_square
143,4993345,899,205.000000,2.31386722037,tlm_square
144,4995760,899,215.000000,2.33445375115,tlm_square
145,4998176,899,240.000000,2.38201704257,tlm_square
146,5000591,899,210.000000,2.3242824553,tlm_square
147,5003007,899,226.000000,2.35602585719,tlm_square
148,5005422,899,198.000000,2.29885307641,tlm_square
149,5007838,899,236.000000,2.37474834601,tlm_square
150,5010253,899,201.000000,2.30535136945,tlm_square
151,5012669,899,210.000000,2.3242824553,tlm_square
152,5015084,899,219.000000,2.34242268082,tlm_square
153,5017500,899,228.000000,2.35983548234,tlm_square
154,5019915,899,237.000000,2.37657695706,tlm_square
155,5022330,899,203.000000,2.30963016743,tlm_square
156,5024746,899,212.000000,2.32837960344,tlm_square
157,5027161,899,241.000000,2.38381536598,tlm_square
158,5029577,899,199.000000,2.30102999566,tlm_square
159,5031992,899,210.000000,2.3242824553,tlm_square
160,5034408,899,255.000000,2.40823996531,tlm_square
161,5036823,899,193.000000,2.28780172993,tlm_square
162,5039239,899,197.000000,2.29666519026,tlm_square
163,5041654,899,222.000000,2.34830486305,tlm_square
164,5044070,899,241.000000,2.38381536598,tlm_square
165,5046485,899,233.000000,2.36921585741,tlm_square
166,5048900,899,227.000000,2.357934847,tlm_square
167,5051316,899,219.000000,2.34242268082,tlm_square
168,5053731,899,213.000000,2.33041377335,tlm_square
169,5056147,899,206.000000,2.31597034546,tlm_square
170,5058562,899,198.000000,2.29885307641,tlm_square
171,5060978,899,194.000000,2.29003461136,tlm_square
172,5063393,899,237.000000,2.37657695706,tlm_square
173,5065809,899,241.000000,2.38381536598,tlm_square
174,5068224,899,245.000000,2.3909351071,tlm_square
175,5070639,899,192.000000,2.28555730901,tlm_square
176,5073055,899,183.000000,2.26481782301,tlm_square
177,5075470,899,254.000000,2.40654018043,tlm_square
178,5077886,899,197.000000,2.29666519026,tlm_square
179,5080301,899,178.000000,2.25285303098,tlm_square
180,5082717,899,245.000000,2.3909351071,tlm_square
181,5085132,899,241.000000,2.38381536598,tlm_square
182,5087548,899,237.000000,2.37657695706,tlm_square
183,5089963,899,197.000000,2.29666519026,tlm_square
184,5092379,899,196.000000,2.29446622616,tlm_square
185,5094794,899,203.000000,2.30963016743,tlm_square
186,5097209,899,210.000000,2.3242824553,tlm_square
187,5099625,899,217.000000,2.3384564936,tlm_square
188,5102040,899,224.000000,2.35218251811,tlm_square
189,5104456,899,231.000000,2.36548798489,tlm_square
190,5106871,899,238.000000,2.37839790095,tlm_square
191,5109287,899,237.000000,2.37657695706,tlm_square
192,5111702,899,197.000000,2.29666519026,tlm_square
193,5114118,899,193.000000,2.28780172993,tlm_square
194,5116533,899,230.000000,2.36361197989,tlm_square
195,5118949,899,235.000000,2.37291200297,tlm_square
196,5121364,899,179.000000,2.2552725051,tlm_square
197,5123779,899,261.000000,2.41830129132,tlm_square
198,5126195,899,174.000000,2.24303804869,tlm_square
199,5128610,899,241.000000,2.38381536598,tlm_square
200,5131026,899,237.000000,2.37657695706,tlm_square
201,5133441,899,206.000000,2.31597034546,tlm_square
202,5135857,899,210.000000,2.3242824553,tlm_square
203,5138272,899,226.000000,2.35602585719,tlm_square
204,5140688,899,216.000000,2.33645973385,tlm_square
205,5143103,899,192.000000,2.28555730901,tlm_square
206,5145518,899,242.000000,2.3856062736,tlm_square
207,5147934,899,210.000000,2.3242824553,tlm_square
208,5150349,899,222.000000,2.34830486305,tlm_square
209,5152765,899,198.000000,2.29885307641,tlm_square
210,5155180,899,220.000000,2.34439227369,tlm_square
211,5157596,899,213.000000,2.33041377335,tlm_square
212,5160011,899,213.000000,2.33041377335,tlm_square
213,5162427,899,207.000000,2.31806333496,tlm_square
214,5164842,899,210.000000,2.3242824553,tlm_square
215,5167258,1026,564.000000,2.75204844782,tlm_square
216,5169673,899,520.000000,2.7168377233,tlm_square
217,5172088,1027,141.136857,2.15270670788,tlm_square
218,5174504,1145,170.000000,2.23299611039,tlm_square
219,5176919,1023,169.462877,2.23162981401,tlm_square
220,5179335,1056,3.510306,0.654206007422,tlm_square
221,5181750,1060,163.000000,2.21484384805,tlm_square
222,5184166,1017,160.520390,2.20822735457,tlm_square
223,5186581,1024,152.496011,2.18609709367,tlm_square
224,5188997,995,3.495346,0.652763124347,tlm_square
225,5191412,1128,258.000000,2.41329976408,tlm_square
226,5193828,898,60.983267,1.7922744632,tlm_square
227,5196243,1151,252.000000,2.40312052118,tlm_square
228,5198658,898,86.790337,1.94344671615,tlm_square
229,5201074,897,182.984597,2.26478146585,tlm_square
230,5203489,1131,250.000000,2.39967372148,tlm_square
231,5205905,937,151.582558,2.18350489143,tlm_square
232,5208320,947,219.490137,2.34338916731,tlm_square
233,5210736,1028,246.000000,2.39269695326,tlm_square
234,5213151,899,60.977394,1.79223331125,tlm_square
235,5215567,910,209.985705,2.32425303136,tlm_square
236,5217982,945,199.494902,2.30210333426,tlm_square
237,5220397,944,115.527593,2.06642877574,tlm_square
238,5222813,1020,224.000000,2.35218251811,tlm_square
239,5225228,906,167.132646,2.22565204777,tlm_square
240,5227644,932,207.477948,2.31906012373,tlm_square
241,5230059,944,159.011857,2.2041521654,tlm_square
242,5232475,898,209.004433,2.32222846239,tlm_square
243,5234890,929,209.006981,2.32223373168,tlm_square
244,5237306,944,163.508865,2.21618930604,tlm_square
245,5239721,897,203.036569,2.30970801199,tlm_square
246,5242137,926,209.023160,2.32226718857,tlm_square
247,5244552,944,168.535239,2.22925998285,tlm_square
248,5246967,899,546.512411,2.7383939682,tlm_square
249,5249383,1026,536.000000,2.7299742857,tlm_square
250,5251798,899,204.000000,2.31175386106,tlm_square
251,5254214,899,227.000000,2.357934847,tlm_square
252,5256629,899,208.000000,2.32014628611,tlm_square
253,5259045,899,227.000000,2.357934847,tlm_square
254,5261460,899,208.000000,2.32014628611,tlm_square
255,5263876,899,225.000000,2.35410843915,tlm_square
256,5266291,899,214.000000,2.33243845992,tlm_square
257,5268707,899,230.000000,2.36361197989,tlm_square
258,5271122,899,184.000000,2.2671717284,tlm_square
259,5273537,899,257.000000,2.41161970596,tlm_square
260,5275953,899,204.000000,2.31175386106,tlm_square
261,5278368,899,213.000000,2.33041377335,tlm_square
262,5280784,899,222.000000,2.34830486305,tlm_square
263,5283199,899,231.000000,2.36548798489,tlm_square
264,5285615,899,204.000000,2.31175386106,tlm_square
265,5288030,899,201.000000,2.30535136945,tlm_square
266,5290446,899,255.000000,2.40823996531,tlm_square
267,5292861,899,175.000000,2.24551266781,tlm_square
268,5295276,899,266.000000,2.42651126136,tlm_square
269,5297692,899,189.000000,2.27875360095,tlm_square
270,5300107,899,193.000000,2.28780172993,tlm_square
271,5302523,899,262.000000,2.41995574849,tlm_square
272,5304938,899,224.000000,2.35218251811,tlm_square
273,5307354,899,203.000000,2.30963016743,tlm_square
274,5309769,899,207.000000,2.31806333496,tlm_square
275,5312185,899,211.000000,2.32633586093,tlm_square
276,5314600,899,215.000000,2.33445375115,tlm_square
277,5317016,899,219.000000,2.34242268082,tlm_square
278,5319431,899,223.000000,2.35024801833,tlm_square
279,5321846,899,227.000000,2.357934847,tlm_square
280,5324262,899,231.000000,2.36548798489,tlm_square
281,5326677,899,235.000000,2.37291200297,tlm_square
282,5329093,899,221.000000,2.34635297445,tlm_square
283,5331508,899,177.000000,2.25042000231,tlm_square
284,5333924,899,207.000000,2.31806333496,tlm_square
285,5336339,899,249.000000,2.39794000867,tlm_square
286,5338755,899,253.000000,2.40483371662,tlm_square
287,5341170,643,256.000000,2.40993312333,tlm_square


==> figs/qxt-history.csv <==
accepted_submission_index,commit,commit_short,commit_date,submission_id,tested_point_pairs,correct_point_pairs,incorrect_point_pairs,correctness_probability,correctness_percent,avg_executed_toffoli,peak_qubits,qxt,qxt_over_p,emitted_ops,avg_executed_clifford,phase_garbage_batches,ancilla_garbage_batches,corpus_seed,elapsed_seconds
1,"c55911f37d0d25f7c088b303bdae0005e74a1d10","c55911f","2026-05-29T11:23:30Z","2548775d-ab81-4842-8272-f73559cd5da7",50000,50000,0,1.000000000000,100.000000000,3960753.000000000,2715,10753444395.000000000,10753444395.000000000,28695222,22627110.424300000,1,0,"ecdsafail-qxt-history-v1",46.539
11,"8631b0492dc1649a75373ad26055c29a8f04fbf7","8631b04","2026-05-30T23:39:28Z","48497c26-547d-4702-ae22-3504ace1bd43",50000,50000,0,1.000000000000,100.000000000,3904100.000000000,2708,10572302800.000000000,10572302800.000000000,28319970,22415679.758699998,7,0,"ecdsafail-qxt-history-v1",11.731
21,"04b3a762b3a2f21c0f209f18a6b7aa16d5fb523d","04b3a76","2026-05-31T16:31:29Z","c8f43670-20c3-4073-94c5-30b742ba7523",50000,49997,3,0.999940000000,99.994000000,3541843.000000000,2708,9591310844.000000000,9591886357.181430817,26597605,21104908.326120000,6,0,"ecdsafail-qxt-history-v1",11.796
31,"ce60f0ef4d157b41374106d062b732ea9e39177b","ce60f0e","2026-06-01T06:02:51Z","fde221ff-f0ba-4105-8a46-3b23dd978629",50000,49987,13,0.999740000000,99.974000000,3356758.000000000,2310,7754110980.000000000,7756127573.169024467,25267667,19518142.979959998,7,0,"ecdsafail-qxt-history-v1",11.253
41,"179ab1070333d9221fc63cab448b9ed504b4418e","179ab10","2026-06-01T16:42:55Z","f342d571-3dd0-4937-b3b3-b609c871a533",50000,49987,13,0.999740000000,99.974000000,2837081.000000000,2309,6550820029.000000000,6552523685.158141136,21215074,16677002.170620000,5,0,"ecdsafail-qxt-history-v1",9.663
51,"a25248fde43107f5e99d8460a2d41d5ea7c1738c","a25248f","2026-06-01T18:34:37Z","d247fbfe-46b9-4866-bc14-000c3b7b2119",50000,49987,13,0.999740000000,99.974000000,2613815.000000000,2309,6035298835.000000000,6036868420.789405823,20622088,16304170.870400000,7,0,"ecdsafail-qxt-history-v1",9.791
61,"5136c0a546d8badc56a5bdc0f8a6dcb6b66fc54d","5136c0a","2026-06-01T21:43:43Z","38255e03-da47-461f-b4d5-77bd12a06bf3",50000,49985,15,0.999700000000,99.970000000,2424136.000000000,2309,5597330024.000000000,5599009726.918075562,18872496,14918743.482039999,7,0,"ecdsafail-qxt-history-v1",8.623
71,"13a7a538234cac65a1245b7b9e419856a11e9f58","13a7a53","2026-06-02T03:13:23Z","ea4f6e0d-41e5-4718-b820-fcbbac38cecf",50000,49971,29,0.999420000000,99.942000000,2559463.000000000,2025,5182912575.000000000,5185920408.837125778,19376795,15238566.273920000,14,0,"ecdsafail-qxt-history-v1",8.798
81,"700d5a728089d7ea56722a42fa0504dcac8b1c98","700d5a7","2026-06-02T05:30:10Z","e72b8542-429a-4f19-a1f8-c499a4c11891",50000,49964,36,0.999280000000,99.928000000,2571903.000000000,2002,5148949806.000000000,5152659720.999119759,19336713,15185697.193980001,21,0,"ecdsafail-qxt-history-v1",8.715
91,"c813ee55f14aa4a31a328366d672e1fb1c407a3d","c813ee5","2026-06-02T07:29:49Z","1f7aabe7-5d64-4587-a9c0-ff98e26fc10a",50000,49990,10,0.999800000000,99.980000000,1981734.000000000,1698,3364984332.000000000,3365657463.492698669,14434652,11198036.188080000,4,0,"ecdsafail-qxt-history-v1",6.728
101,"0aa33ed06dd15c9bac929ff166ad53f959706c2f","0aa33ed","2026-06-02T09:09:42Z","634abd5d-6274-4665-a19b-07ff4cfa098a",50000,49974,26,0.999480000000,99.948000000,1691097.000000000,1698,2871482706.000000000,2872976653.860007286,10604643,7884438.446040000,17,0,"ecdsafail-qxt-history-v1",4.725
111,"68e36539833108ef97eb4692304640faaaef8509","68e3653","2026-06-02T10:54:36Z","744b2747-71aa-4d4a-9034-194f69e7352e",50000,49981,19,0.999620000000,99.962000000,1770897.000000000,1572,2783850084.000000000,2784908349.172685623,11818111,8644582.633660000,15,0,"ecdsafail-qxt-history-v1",5.027
121,"550895c35f3ca389783f31887806ffb32791d3a0","550895c","2026-06-02T13:24:52Z","3bd3aa5a-c36a-432e-92af-c4933a860a80",50000,49970,30,0.999400000000,99.940000000,1689505.000000000,1567,2647454335.000000000,2649043761.256754398,10801739,7920424.190500000,17,0,"ecdsafail-qxt-history-v1",4.545
131,"7021abeab3e036b58e2c8efd71d95a7ed24151f6","7021abe","2026-06-02T17:31:02Z","8780d1e0-dfcd-4035-b34e-a56d35cffab5",50000,49973,27,0.999460000000,99.946000000,1695679.000000000,1542,2614737018.000000000,2616149738.858983994,10917282,7984512.434280000,20,0,"ecdsafail-qxt-history-v1",4.755
141,"14b84f157fb543b40c1b15d67684a881d4ed5206","14b84f1","2026-06-02T21:39:13Z","700582eb-0dbb-4c3f-b98d-da9f0812ea78",50000,49964,36,0.999280000000,99.928000000,1728225.000000000,1466,2533577850.000000000,2535403340.405091763,11029397,8000393.463700000,25,0,"ecdsafail-qxt-history-v1",4.784
151,"34a514ae5dbc4e99b4215b79e480fa89e962b4ec","34a514a","2026-06-03T06:20:03Z","717743cd-5883-45aa-8a58-c91c8c4c64e5",50000,49964,36,0.999280000000,99.928000000,1732781.000000000,1434,2484807954.000000000,2486598304.779441357,11135441,8065440.746780000,26,0,"ecdsafail-qxt-history-v1",4.814
161,"dd188f830507a7fa1a496bca9655a45dd6910562","dd188f8","2026-06-03T18:26:35Z","a8d8d5a7-91f9-48fa-ab0f-8922e0de97a9",50000,49950,50,0.999000000000,99.900000000,1714567.000000000,1428,2448401676.000000000,2450852528.528528690,11201593,8132229.040860000,27,0,"ecdsafail-qxt-history-v1",4.899
171,"cbe70bca3a59a6e8d6eb0672afe5a4f3b92a9748","cbe70bc","2026-06-03T23:28:27Z","738af19a-1bb4-46af-bd04-81c27f2ab3df",50000,49954,46,0.999080000000,99.908000000,1776467.000000000,1355,2407112785.000000000,2409329368.018577099,13335204,8561542.335740000,28,0,"ecdsafail-qxt-history-v1",5.619
181,"c6cc74ee607a4445d9a02b5e06a608bf01585d01","c6cc74e","2026-06-05T06:46:48Z","55d50522-9fcd-4803-a7ec-ea9fe8ecb116",50000,49992,8,0.999840000000,99.984000000,1598967.000000000,1390,2222564130.000000000,2222919797.167546749,10610041,6849088.764460000,6,0,"ecdsafail-qxt-history-v1",4.355
191,"dda7bfd21e71e498b64b8c3e206f5ffb863cfafa","dda7bfd","2026-06-05T09:10:35Z","16642742-11a6-4bf1-ad05-9c0b43c32ff6",50000,49972,28,0.999440000000,99.944000000,1531871.000000000,1390,2129300690.000000000,2130493766.509245157,10247269,6584324.706320000,17,0,"ecdsafail-qxt-history-v1",4.257
201,"438ef0082c4c20abd4380ed1cbc46e0be0ac179f","438ef00","2026-06-05T14:16:57Z","60a7f2e6-cc30-4cb1-9405-b70513de9adb",50000,49963,37,0.999260000000,99.926000000,1511667.000000000,1382,2089123794.000000000,2090670890.458939552,10041192,6448273.685800000,23,0,"ecdsafail-qxt-history-v1",3.902
211,"c3cbccee94853549c07d05bd8d43656832be9ac6","c3cbcce","2026-06-05T16:09:34Z","d5ca1f7b-5d79-4954-940c-60b8003d11a8",50000,49975,25,0.999500000000,99.950000000,1554467.000000000,1320,2051896440.000000000,2052922901.450725317,11104607,6431157.712800000,19,0,"ecdsafail-qxt-history-v1",4.200
221,"21fbfc717c44ddb7a9efa2c582e5943f6c8bd6f8","21fbfc7","2026-06-05T20:21:40Z","d77c0b2a-0bbb-43df-b316-8c720ed27df4",50000,49976,24,0.999520000000,99.952000000,1540355.000000000,1320,2033268600.000000000,2034245037.618056774,10383295,6671697.470300000,15,0,"ecdsafail-qxt-history-v1",4.029
231,"4ef004626f0e3d998c482aa127828f6b413e0747","4ef0046","2026-06-05T23:42:07Z","32611a89-cd63-46a3-88ee-a050783827a3",50000,49951,49,0.999020000000,99.902000000,1535885.000000000,1313,2016617005.000000000,2018595228.323757172,10349421,6648527.702540000,27,0,"ecdsafail-qxt-history-v1",3.996
241,"76fdaf2bae21147c77971e12b0c743ab3b29fccf","76fdaf2","2026-06-06T03:16:48Z","356496a3-70b4-4a8a-addc-b6b96e8f2c83",50000,49945,55,0.998900000000,99.890000000,1512823.000000000,1313,1986336599.000000000,1988523975.372910261,10206614,6585976.449600000,31,0,"ecdsafail-qxt-history-v1",3.944
251,"8e135872548e73a6372f44680d06e60dab0b69a4","8e13587","2026-06-06T13:36:47Z","8be3349e-2b58-4932-aad5-38ba25a55b09",50000,49943,57,0.998860000000,99.886000000,1504903.000000000,1309,1969918027.000000000,1972166296.578099012,10117854,6524825.487920000,26,0,"ecdsafail-qxt-history-v1",3.959
261,"e0767c7bc20ec33d758819f76e23257d40bd9c9e","e0767c7","2026-06-06T18:56:19Z","22a51767-bb9e-4717-9691-7866e7936d9c",50000,49954,46,0.999080000000,99.908000000,1488694.000000000,1307,1945723058.000000000,1947514771.589862823,9883509,6370869.073840000,32,0,"ecdsafail-qxt-history-v1",3.913
271,"82f7a956400c675e91fd8c4d5043afef6336c28b","82f7a95","2026-06-07T09:00:02Z","9a648dab-3351-4387-ade8-b826d7d3bff3",50000,49948,52,0.998960000000,99.896000000,1464304.000000000,1306,1912381024.000000000,1914371970.849683762,9807025,6332740.818420000,33,0,"ecdsafail-qxt-history-v1",3.860
281,"73f4f489ffa9c664daf54eda98d7b95ff3289555","73f4f48","2026-06-08T05:42:17Z","e88456f0-5156-441c-a940-60b2f90d93a4",50000,49928,72,0.998560000000,99.856000000,1454884.000000000,1300,1891349200.000000000,1894076670.405383825,9781624,6321231.823500000,36,0,"ecdsafail-qxt-history-v1",3.937
291,"c27e8a53b7e9b69523c002ed7991c833b0e8c46a","c27e8a5","2026-06-09T07:42:56Z","c0bba538-1c84-4d90-b8ee-593ab8f55a99",50000,49917,83,0.998340000000,99.834000000,1388097.714860000,1285,1783705563.595099926,1786671438.182482719,9830128,5798137.844160000,47,0,"ecdsafail-qxt-history-v1",4.032
301,"7689eacf73722c307606c3decfeec614856ff11c","7689eac","2026-06-10T11:37:40Z","c20c89b3-be10-44ba-97e9-9f6e49831828",50000,49930,70,0.998600000000,99.860000000,1435354.738600000,1226,1759744909.523600101,1762212006.332465410,10111988,5770231.078200000,39,0,"ecdsafail-qxt-history-v1",4.004
311,"420e0c263a8762ca14605cdad915e32b05886c22","420e0c2","2026-06-11T17:10:16Z","ebd0a6ee-d154-470f-b593-3b097957d316",50000,49930,70,0.998600000000,99.860000000,1403322.002780000,1215,1705036233.377700090,1707426630.660624981,10006936,5705007.503020000,42,0,"ecdsafail-qxt-history-v1",3.979
321,"0fa5c6f5f79c1cb14f046534c9ba12ab1d81e9fa","0fa5c6f","2026-06-13T10:58:04Z","a7ec174f-01b3-4923-b358-bd5fcd0607b5",50000,49926,74,0.998520000000,99.852000000,1412436.446680000,1192,1683624244.442559958,1686119701.600929499,10111142,5746902.928740000,43,0,"ecdsafail-qxt-history-v1",4.009
331,"ba3efc105de099089de195497b85c08bbd3e83f9","ba3efc1","2026-06-18T18:45:56Z","48fb635c-bb25-4c53-b906-786a7a8bd002",50000,49919,81,0.998380000000,99.838000000,1431616.429820000,1168,1672127990.029759884,1674841232.826939344,10253723,5795891.111520000,52,0,"ecdsafail-qxt-history-v1",4.234
341,"70bf11aa9065bf163bb88492048161f1ee89ed34","70bf11a","2026-06-19T08:13:44Z","d61157f9-705a-4f42-ad37-e7ec19569bfa",50000,49966,34,0.999320000000,99.932000000,1422263.235600000,1166,1658358932.709599972,1659487384.130808830,10758558,5950472.000260000,21,0,"ecdsafail-qxt-history-v1",4.186
351,"cea9f5fc1f5a20bd5bfa47138aacba95990bab5d","cea9f5f","2026-06-19T12:56:06Z","05c0b965-1922-4eab-9f60-984180ededd1",50000,49966,34,0.999320000000,99.932000000,1413489.567260000,1165,1646715345.857899904,1647835874.252391577,10662523,5923459.475800000,18,0,"ecdsafail-qxt-history-v1",4.190
361,"4ea8b74e9fb4ee0e8ce6c410df11cc59b2970dc9","4ea8b74","2026-06-19T19:52:49Z","673db5db-75ed-4b86-81ed-9e616f49993f",50000,49965,35,0.999300000000,99.930000000,1410246.122400000,1164,1641526486.473599911,1642676359.925547838,10631227,5897248.157400000,18,0,"ecdsafail-qxt-history-v1",4.229
371,"aacf05c604adce757b9e03adc0107408033ce2b2","aacf05c","2026-06-20T05:53:40Z","a6fe4c2a-853a-4f84-b7bf-cef63a3f576c",50000,49944,56,0.998880000000,99.888000000,1389098.138140000,1162,1614132036.518679857,1615941891.437089443,10205175,5739760.841760000,35,0,"ecdsafail-qxt-history-v1",3.735
381,"5c34dd168c26822a528a2226af0571f05d34b609","5c34dd1","2026-06-20T19:10:20Z","dca886e1-4268-49fd-867e-7edcc556230e",50000,49941,59,0.998820000000,99.882000000,1378810.103060000,1159,1598040909.446540117,1599928825.460583448,10157884,5662417.625420000,42,0,"ecdsafail-qxt-history-v1",3.716
391,"4a90d040e9d9e03f3e6dc6a3a4095e03cfb529ee","4a90d04","2026-06-21T10:34:24Z","5c9a4e85-c20f-46ee-a8ec-bfe3d3bc6417",50000,49936,64,0.998720000000,99.872000000,1365622.147100000,1159,1582756068.488899946,1584784592.767642498,10105870,5663373.368500000,43,0,"ecdsafail-qxt-history-v1",3.706
401,"d44cad386f2e121e2d952edcdcc3693f97d13153","d44cad3","2026-06-26T19:12:07Z","71f51157-ad1f-4e26-862a-c71276c9d096",50000,49918,82,0.998360000000,99.836000000,1364240.177900000,1152,1571604684.940799952,1574186350.555711269,10221377,5660783.790240000,63,0,"ecdsafail-qxt-history-v1",3.918
405,"3f8ce0984f57e87c4ba341556373efb8283ed768","3f8ce09","2026-07-20T21:17:48Z","830ebf3e-5782-402f-b519-49e29fbfe028",50000,49916,84,0.998320000000,99.832000000,1318309.968180000,1152,1518693083.343360186,1521248781.295937300,9761473,5531565.645180000,72,0,"ecdsafail-qxt-history-v1",3.613

